JEWEL 2.0.0 - Directions for Use

In this publication the first official release of the JEWEL 2.0.0 code is presented. JEWEL is a Monte Carlo event generator simulating QCD jet evolution in heavy-ion collisions. It treats the interplay of QCD radiation and re-scattering in a medium with fully microscopic dynamics in a consistent perturbative framework with minimal assumptions. After a qualitative introduction into the physics of JEWEL detailed information about the practical aspects of using the code is given.

==> medium-ps-1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{medium-ps-1.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9502,2422)(1599,-2226)
\end{picture}%


==> medium-ps-2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{medium-ps-2.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5405,2422)(1599,-2226)
\end{picture}%


==> medium-ps-3.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{medium-ps-3.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6299,2422)(1599,-2226)
\end{picture}%


==> vacuum-ps.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{vacuum-ps.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3534,2422)(1599,-2226)
\end{picture}%

